Fast, training-free simplification of spinor-helicity amplitudes

We present a training-free method that simplifies massless spinor-helicity expressions by a greedy best-first search over on-shell identities, and test it at four, five, and six points. Applied to the color-ordered five-gluon MHV tree-level amplitude, the search derives the Parke-Taylor formula from all 1024 Feynman-diagram expressions with different polarization reference spinors and up to 228 numerator terms. On public test sets used by previous machine-learning methods, the search solves every case and generally outperforms these methods in solve rate. Its mean wall-clock time per case is 0.02-0.3 s on one CPU core. With longer searches and an alternative ranking of candidate expressions, it also solves all 21,600 cases of a new suite of larger test expressions. Each result comes with an explicit derivation and is independently checked over finite fields at on-shell kinematics. For the classes studied here, the method effectively compresses long expressions produced by identity scrambling or Feynman-diagram calculations into compact forms. This is a first step toward extracting physics from amplitudes by relating distinct compact expressions, selecting representations with preferred factors and poles, and guiding the discovery of new amplitude structures.

==> figures/fig_schematic.tikz <==
%% Standalone source of a figure of the paper. Compile with
%%   tectonic figures/fig_schematic.tikz
%% (or any LaTeX engine) to regenerate the PDF next to it, which
%% sections/3_method.tex includes with \includegraphics. The preamble
%% mirrors main.tex so the figure is typeset at the same size.
\documentclass[11pt]{standalone}
\usepackage[T1]{fontenc}
\usepackage{amsmath,amssymb}
\usepackage{tikz}
\usetikzlibrary{arrows.meta,positioning,shapes.geometric}
\usepackage{xcolor}
\newcommand{\ab}[2]{\langle #1\,#2\rangle}
\newcommand{\sq}[2]{[#1\,#2]}
\newcommand{\gbfs}{\textsc{gbfs}}
\renewcommand{\baselinestretch}{1.1}\normalsize % as in jheppub.sty
\begin{document}
\begin{tikzpicture}[
    x=1cm, y=1cm,
    font=\small,
    state/.style={draw=black!35, fill=white, rounded corners=2pt, minimum width=8mm, minimum height=6mm, inner sep=2pt},
    route/.style={state, draw=teal!70!black, line width=.9pt, fill=teal!5},
    link/.style={-{Latex[length=1.8mm]}, draw=black!35, line width=.6pt},
    pathlink/.style={-{Latex[length=1.8mm]}, draw=teal!70!black, line width=1.1pt},
    note/.style={font=\scriptsize, align=center, text=black!65},
    family/.style={font=\scriptsize, inner sep=1pt}]
  \fill[black!3, rounded corners=3pt] (0,0) rectangle (2.7,-4.15);
  \fill[blue!3, rounded corners=3pt] (2.9,0) rectangle (10.15,-4.15);
  \fill[teal!5, rounded corners=3pt] (10.35,0) rectangle (14.8,-4.15);
  \node[anchor=west, font=\small\bfseries, text width=2.4cm, align=left] at (.18,-.32) {1\quad Input};
  \node[anchor=west, font=\small\bfseries, text width=6.8cm, align=left] at (3.08,-.32) {2\quad Identity search};
  \node[anchor=west, font=\small\bfseries, text width=4cm, align=left] at (10.53,-.32) {3\quad Output};
  \node[align=center] at (1.35,-1.65) {$\displaystyle A_{\rm in}=\sum_i\frac{N_i}{D_i}$};
  \node[note] at (1.35,-2.95) {Lengthy\\expression};
  \node[note] at (6.5,-.78) {Expand the waiting expression with the smallest $h$};
  \node[route] (r) at (3.65,-2.15) {$35$};
  \node[state] (a) at (5.25,-1.35) {$28$};
  \node[state] (a1) at (7,-1.35) {$21$};
  \node[route, fill=orange!12, draw=orange!70!black] (b) at (5.25,-2.45) {$40$};
  \node[route] (b1) at (7,-2.45) {$18$};
  \node[route, very thick] (out) at (8.95,-2.15) {$\mathbf{3}$};
  \node[state] (c) at (5.25,-3.35) {$24$};
  \node[state] (c1) at (7,-3.35) {$12$};
  \node[state] (a2) at (8.95,-1.35) {$42$};
  \node[state] (c2) at (8.95,-3.35) {$45$};
  \draw[link] (a1) -- (a2);
  \draw[link] (c1) -- (c2);
  \draw[link] (a) -- (a1);
  \draw[link] (r) -- (a);
  \draw[link] (r) -- (c);
  \draw[link] (c) -- (c1);
  \draw[pathlink] (r) -- node[family, above, sloped] {$p_I^2$} (b);
  \draw[pathlink] (b) -- node[family, above] {$\Sigma p$} (b1);
  \draw[pathlink] (b1) -- node[family, above, sloped] {$\mathrm{S}$} (out);
  \draw[-{Latex[length=1.5mm]}, dashed, draw=blue!65!black, rounded corners=3pt, preaction={draw=white,solid,line width=2.5pt,-}]
    (c2.south) -- (8.95,-3.78) -- (5.95,-3.78) -- (5.95,-1.75) -- (5.25,-1.75) -- (a.south);
  \draw[-{Latex[length=1.5mm]}, dashed, draw=blue!65!black, rounded corners=3pt, preaction={draw=white,solid,line width=2.5pt,-}]
    (a2.north) -- (8.95,-1.0) -- (6.1,-1.0) -- (6.1,-2.08) -- (5.25,-2.08) -- (b.north);
  \node[note, text=teal!60!black] at (6.5,-4.03) {Highlighted path: returned derivation};
  \fill[black!3, rounded corners=3pt] (0,-4.35) rectangle (14.8,-6.25);
  \node[font=\small, align=center, inner sep=0pt] at (7.4,-5.32) {%
    Expansion order: $35\to24\to12\dashrightarrow28\to21\dashrightarrow40\to18$\\[-1.25pt]
    After expanding $12$: waiting $28,40,45$ $\longrightarrow$ choose $28$.\\[-1.25pt]
    After expanding $21$: waiting $40,42,45$ $\longrightarrow$ choose $40$.\\[0.17pt]
    {\scriptsize\color{black!65}Dashed links: next frontier selection.}};
  \draw[pathlink] (2.5,-2.15) -- (r);
  \draw[pathlink] (out) -- (10.55,-2.15);
  \node[align=center] at (12.57,-1.12) {Compact expression};
  \node at (12.57,-1.78) {$\displaystyle A_{\rm out}=\frac{N_{\rm compact}}{D_{\rm compact}}$};
  \draw[teal!25] (10.7,-2.4) -- (14.45,-2.4);
  \node[align=center, font=\scriptsize] at (12.57,-2.85) {Explicit identity path};
  \node[align=center, font=\scriptsize] at (12.57,-3.55) {Independent finite-field check\\at on-shell kinematics};
\end{tikzpicture}
\end{document}


==> figures/fig_sumden.tikz <==
%% Standalone source of a figure of the paper. Compile with
%%   tectonic figures/fig_sumden.tikz
%% (or any LaTeX engine) to regenerate the PDF next to it, which
%% sections/3_method.tex includes with \includegraphics. The preamble
%% mirrors main.tex so the figure is typeset at the same size.
\documentclass[11pt]{standalone}
\usepackage[T1]{fontenc}
\usepackage{amsmath,amssymb}
\usepackage{tikz}
\usetikzlibrary{arrows.meta,positioning,shapes.geometric}
\usepackage{xcolor}
\newcommand{\ab}[2]{\langle #1\,#2\rangle}
\newcommand{\sq}[2]{[#1\,#2]}
\newcommand{\gbfs}{\textsc{gbfs}}
\renewcommand{\baselinestretch}{1.1}\normalsize % as in jheppub.sty
\begin{document}
\begin{tikzpicture}[
    font=\small,
    box/.style={draw, rounded corners, align=center, inner sep=5pt, text width=28mm},
    arr/.style={-{Latex[length=2mm]}, thick}]
  \node[box] (a) {scrambled input\\($60$ raw brackets)\\with factor $1/S$};
  \node[box, right=8mm of a] (b) {rewrite numerator\\($p_I^2$, then $\Sigma p$)\\factor $S$ appears};
  \node[box, right=8mm of b] (c) {numerator\\divisible by $S$\\$\Rightarrow$ cancel $1/S$};
  \node[box, fill=blue!6, right=8mm of c] (d) {simplified test\\expression\\$\ab{3}{4}$};
  \draw[arr] (a) -- (b);
  \draw[arr] (b) -- (c);
  \draw[arr] (c) -- (d);
\end{tikzpicture}
\end{document}

